Near Real-Time Distributed State Estimation via AI/ML-Empowered 5G Networks

Fifth-Generation (5G) networks have a potential to accelerate power system transition to a flexible, softwarized, data-driven, and intelligent grid. With their evolving support for Machine Learning (ML)/Artificial Intelligence (AI) functions, 5G networks are expected to enable novel data-centric Smart Grid (SG) services. In this paper, we explore how data-driven SG services could be integrated with ML/AI-enabled 5G networks in a symbiotic relationship. We focus on the State Estimation (SE) function as a key element of the energy management system and focus on two main questions. Firstly, in a tutorial fashion, we present an overview on how distributed SE can be integrated with the elements of the 5G core network and radio access network architecture. Secondly, we present and compare two powerful distributed SE methods based on: i) graphical models and belief propagation, and ii) graph neural networks. We discuss their performance and capability to support a near real-time distributed SE via 5G network, taking into account communication delays.

==> plots/gbp118_wrss_1.txt <==
1	179.782695889069	1436.61424742299	3169.43441410907	8514.84673445008	17934.7113593108

==> plots/gbp118_wrss_2_10.txt <==
1	182.925096965739	417.987490001324	692.111792570414	1542.80251400714	3131.40619759612
2	104.776310799154	240.419418175610	550.859190520151	1502.60256859717	3299.07365868108
3	95.5479920813923	225.951392069605	399.213590531256	853.226909043453	1527.53925868350
4	46.3590106291786	143.886029442980	249.888051992413	693.526319502248	1223.47494898509
5	13.7685969887643	91.1648236404818	207.726550907578	597.156560405017	1333.21127124307
6	9.07696956252011	40.0061960641459	70.1677083357911	243.689996056200	493.867101979967
7	6.24098979548053	17.6855578370430	28.1898405613537	55.5772476304620	88.6992551716290
8	3.47543691236616	8.43946670556416	12.0774890952193	19.6970909120042	36.2247120634204
9	2.37818786271616	5.01422580351788	7.39115311579220	11.3955851111801	20.7100659144935

==> plots/gbp30_wrss_1.txt <==
1	2.84683140105462	6.19697458831802	8.93290683101308	13.4998040577258	24.1234774320024

==> plots/gbp30_wrss_2_10.txt <==
1	1.92031768794408	3.05101254716828	4.19771482023757	6.49468590185160	11.6599521207154
2	1.45910027423883	2.05000086686454	3.15543130663121	5.37952019644985	9.79880697967976
3	1.21416034478601	1.46138049650569	1.82999228424815	2.19634591219025	3.26262617080601
4	1.09667107863161	1.22986385534184	1.40767304550311	1.68813538249386	2.35153342454317
5	1.05023034076827	1.14758624333161	1.25992456901267	1.46851436684773	1.84976410700284
6	1.03458895387010	1.10278085740824	1.20683498373071	1.38701323376032	1.75310008383462
7	1.02224600028878	1.06504792689495	1.14653952169204	1.22399956828078	1.45840319983140
8	1.01234817700968	1.05342100279548	1.12936072465367	1.18391056928276	1.36626476095928
9	1.01036013480915	1.05020109653544	1.11783901811876	1.16887749449108	1.33803491335699

==> plots/gnn118_wrss.txt <==
2   197.846837860136	367.872840223830	448.202506325400	648.619123513171	1053.44135854210

==> plots/gnn30_wrss.txt <==
2	3.63479922941514	5.29666846399764	6.89653139350636	9.04992089706754	14.2300453571494

